Client-Aware Security Adaptive Early Exit Vision Transformers for Heterogeneous Federated Learning

Federated learning (FL) trains a shared model across data-owning clients without centralizing raw data, but client data difficulty and compute budgets can differ. We study local early-exit Vision Transformer (ViT) inference, where an intermediate classifier may return a prediction before the final Transformer stage. The proposed method replaces one global acceptance threshold with a client-specific base threshold from label entropy and shallow-exit confidence, then adjusts each input using predictive entropy, confidence, top-two class margin, and exit depth. Aggregation uses only clients that updated a parameter. Security-aware routing reaches 88.70% CIFAR-10 accuracy with 32.0% depth saving and 73.7% ImageNet-1K top-1 accuracy with 30\% saving. On matched six-client non-IID CIFAR-100, full-depth accuracy is 72.28% versus 68.20--71.80% for four heterogeneous-FL baselines; robustness-aware routing reaches 70.01% with 32.55% saving.

==> README_OVERLEAF.txt <==
Overleaf project - Client-Aware Robustness-Adaptive Early-Exit Vision Transformers

Upload this ZIP via Overleaf -> New Project -> Upload Project.
Main document: main.tex
Compiler: pdfLaTeX
Bibliography: BibTeX

This revision is the Mahdi/Christian terminology-and-notation pass. It defines terms and variables at first occurrence, aligns figure/text terminology, clarifies training vs. local inference, defines Dirichlet/attack/communication/compute metrics, updates the baseline-comparison framing, strengthens the conclusion, and cleans the bibliography.

See REVISION_NOTES.md for a detailed change map.

Validated locally with IEEEtran: 6 pages, no undefined references/citations, no overfull boxes.

